vq-wav2vec: Self-Supervised Learning of Discrete Speech Representations

We propose vq-wav2vec to learn discrete representations of audio segments through a wav2vec-style self-supervised context prediction task. The algorithm uses either a gumbel softmax or online k-means clustering to quantize the dense representations. Discretization enables the direct application of algorithms from the NLP community which require discrete inputs. Experiments show that BERT pre-training achieves a new state of the art on TIMIT phoneme classification and WSJ speech recognition.

==> data/bitrate/codec2.summary.tsv <==
bitrate	valid	codec	kind	relative
0.7	31.08	codec2 fbr	fbr	85.4415274463007
0.7	31.33	codec2 fbr	fbr	86.93317422434366
0.7	31.41	codec2 fbr	fbr	87.41050119331742
0.7	31.45	codec2 fbr	fbr	87.64916467780428
0.7	31.7	codec2 fbr	fbr	89.14081145584723
0.7	33.55	codec2 fbr	fbr	100.17899761336513
0.7	33.65	codec2 fbr	fbr	100.7756563245823
0.7	33.67	codec2 fbr	fbr	100.89498806682577
1.2	24.32	codec2 fbr	fbr	45.107398568019086
1.2	24.3	codec2 fbr	fbr	44.988066825775654
1.2	24.58	codec2 fbr	fbr	46.65871121718374
1.3	24.24	codec2 fbr	fbr	44.63007159904533
1.3	24.46	codec2 fbr	fbr	45.942720763723145
1.3	24.53	codec2 fbr	fbr	46.36038186157516
1.4	23.08	codec2 fbr	fbr	37.708830548925995
1.4	23.16	codec2 fbr	fbr	38.18615751789976
1.4	23.5	codec2 fbr	fbr	40.21479713603817
1.6	23.61	codec2 fbr	fbr	40.87112171837708
1.6	23.73	codec2 fbr	fbr	41.5871121718377
1.6	23.98	codec2 fbr	fbr	43.078758949880644
2.4	21.59	codec2 fbr	fbr	28.818615751789967
2.4	21.67	codec2 fbr	fbr	29.295942720763723
2.4	21.86	codec2 fbr	fbr	30.429594272076365
3.2	20.15	codec2 fbr	fbr	20.226730310262518
3.2	20.55	codec2 fbr	fbr	22.61336515513126
3.2	20.84	codec2 fbr	fbr	24.343675417661093


==> data/bitrate/codec2_fbr.tsv <==
bitrate	valid	codec	kind	relative
0.7	31.08	codec2 fbr	fbr	85.4415274463007
0.7	31.33	codec2 fbr	fbr	86.93317422434366
0.7	31.41	codec2 fbr	fbr	87.41050119331742
0.7	33.65	codec2 fbr	fbr	100.7756563245823
0.7	33.55	codec2 fbr	fbr	100.17899761336513
0.7	33.67	codec2 fbr	fbr	100.89498806682577
0.7	31.7	codec2 fbr	fbr	89.14081145584723
0.7	31.45	codec2 fbr	fbr	87.64916467780428
1.2	24.58	codec2 fbr	fbr	46.65871121718374
1.2	24.32	codec2 fbr	fbr	45.107398568019086
1.2	24.3	codec2 fbr	fbr	44.988066825775654
1.3	24.53	codec2 fbr	fbr	46.36038186157516
1.3	24.46	codec2 fbr	fbr	45.942720763723145
1.3	24.24	codec2 fbr	fbr	44.63007159904533
1.4	23.16	codec2 fbr	fbr	38.18615751789976
1.4	23.08	codec2 fbr	fbr	37.708830548925995
1.4	23.5	codec2 fbr	fbr	40.21479713603817
1.6	23.98	codec2 fbr	fbr	43.078758949880644
1.6	23.73	codec2 fbr	fbr	41.5871121718377
1.6	23.61	codec2 fbr	fbr	40.87112171837708
2.4	21.59	codec2 fbr	fbr	28.818615751789967
2.4	21.86	codec2 fbr	fbr	30.429594272076365
2.4	21.67	codec2 fbr	fbr	29.295942720763723
3.2	20.15	codec2 fbr	fbr	20.226730310262518
3.2	20.55	codec2 fbr	fbr	22.61336515513126
3.2	20.84	codec2 fbr	fbr	24.343675417661093


==> data/bitrate/mp3.summary.tsv <==
bitrate	valid	codec	kind	relative
16.0	19.58	mp3 fbr	fbr	16.82577565632457
16.0	19.67	mp3 fbr	fbr	17.362768496420045
16.0	19.68	mp3 fbr	fbr	17.42243436754176
24.0	18.29	mp3 fbr	fbr	9.1288782816229
24.0	18.38	mp3 fbr	fbr	9.66587112171835
24.0	18.62	mp3 fbr	fbr	11.097852028639622
32.0	17.71	mp3 fbr	fbr	5.668257756563233
32.0	17.84	mp3 fbr	fbr	6.443914081145574
32.0	18.1	mp3 fbr	fbr	7.995226730310256
40.0	17.43	mp3 fbr	fbr	3.997613365155117
40.0	17.5	mp3 fbr	fbr	4.415274463007157
40.0	17.74	mp3 fbr	fbr	5.847255369928384
48.0	17.18	mp3 fbr	fbr	2.5059665871121517
48.0	17.33	mp3 fbr	fbr	3.4009546539379265
48.0	17.34	mp3 fbr	fbr	3.4606205250596656
64.0	16.98	mp3 fbr	fbr	1.3126491646777927
64.0	17.02	mp3 fbr	fbr	1.55131264916466
64.0	17.12	mp3 fbr	fbr	2.1479713603818507
65.0	19.15	mp3 vbr	vbr	14.260143198090681
65.0	19.16	mp3 vbr	vbr	14.319809069212397
65.0	19.28	mp3 vbr	vbr	15.03579952267302
80.0	16.95	mp3 fbr	fbr	1.1336515513126422
80.0	16.95	mp3 fbr	fbr	1.1336515513126422
80.0	16.96	mp3 fbr	fbr	1.193317422434359
85.0	18.92	mp3 vbr	vbr	12.887828162291171
85.0	19.13	mp3 vbr	vbr	14.140811455847246
85.0	19.22	mp3 vbr	vbr	14.677804295942698
85.0	25.18	mp3 fbr	fbr	50.238663484486864
85.0	25.47	mp3 fbr	fbr	51.968973747016676
85.0	25.56	mp3 fbr	fbr	52.505966587112155
96.0	16.86	mp3 fbr	fbr	0.5966587112171684
96.0	16.88	mp3 fbr	fbr	0.7159904534606021
96.0	17.01	mp3 fbr	fbr	1.4916467780429654
100.0	18.68	mp3 vbr	vbr	11.455847255369921
100.0	18.72	mp3 vbr	vbr	11.694510739856788
100.0	18.86	mp3 vbr	vbr	12.529832935560847
112.0	16.81	mp3 fbr	fbr	0.2983293556085842
112.0	16.97	mp3 fbr	fbr	1.2529832935560759
112.0	17.07	mp3 fbr	fbr	1.8496420047732665
115.0	17.98	mp3 vbr	vbr	7.279236276849632
115.0	18.12	mp3 vbr	vbr	8.11455847255369
115.0	18.22	mp3 vbr	vbr	8.71121718377086
128.0	16.93	mp3 fbr	fbr	1.0143198090692085
128.0	16.99	mp3 fbr	fbr	1.3723150357995095
128.0	17.03	mp3 fbr	fbr	1.610978520286399
130.0	17.46	mp3 vbr	vbr	4.17661097852029
130.0	17.57	mp3 vbr	vbr	4.832935560859175
130.0	17.61	mp3 vbr	vbr	5.0715990453460424
160.0	16.78	mp3 fbr	fbr	0.11933174224343368
160.0	16.91	mp3 fbr	fbr	0.8949880668257748
160.0	17.07	mp3 fbr	fbr	1.8496420047732665
165.0	17.2	mp3 vbr	vbr	2.6252983293555854
165.0	17.44	mp3 vbr	vbr	4.057279236276856
165.0	17.45	mp3 vbr	vbr	4.116945107398551
175.0	17.23	mp3 vbr	vbr	2.804295942720758
175.0	17.28	mp3 vbr	vbr	3.1026252983293423
175.0	17.39	mp3 vbr	vbr	3.7589498806682498
190.0	17.21	mp3 vbr	vbr	2.6849642004773244
190.0	17.31	mp3 vbr	vbr	3.281622911694493
190.0	17.3	mp3 vbr	vbr	3.221957040572776
192.0	16.66	mp3 fbr	fbr	-0.5966587112171906
192.0	16.86	mp3 fbr	fbr	0.5966587112171684
192.0	17.01	mp3 fbr	fbr	1.4916467780429654
224.0	16.76	mp3 fbr	fbr	0.0
224.0	16.82	mp3 fbr	fbr	0.35799522673030104
224.0	16.99	mp3 fbr	fbr	1.3723150357995095
225.0	16.97	mp3 vbr	vbr	1.2529832935560759
225.0	17.12	mp3 vbr	vbr	2.1479713603818507
225.0	17.28	mp3 vbr	vbr	3.1026252983293423
245.0	16.91	mp3 vbr	vbr	0.8949880668257748
245.0	16.99	mp3 vbr	vbr	1.3723150357995095
245.0	17.1	mp3 vbr	vbr	2.028639618138417
256.0	16.95	mp3 fbr	fbr	1.1336515513126422
256.0	16.97	mp3 fbr	fbr	1.2529832935560759
256.0	16.9	mp3 fbr	fbr	0.8353221957040358


==> data/bitrate/mp3_fbr.tsv <==
bitrate	valid	codec	kind	relative
16.0	19.67	mp3 fbr	fbr	17.362768496420045
16.0	19.68	mp3 fbr	fbr	17.42243436754176
16.0	19.58	mp3 fbr	fbr	16.82577565632457
24.0	18.38	mp3 fbr	fbr	9.66587112171835
24.0	18.62	mp3 fbr	fbr	11.097852028639622
24.0	18.29	mp3 fbr	fbr	9.1288782816229
32.0	18.1	mp3 fbr	fbr	7.995226730310256
32.0	17.84	mp3 fbr	fbr	6.443914081145574
32.0	17.71	mp3 fbr	fbr	5.668257756563233
40.0	17.5	mp3 fbr	fbr	4.415274463007157
40.0	17.43	mp3 fbr	fbr	3.997613365155117
40.0	17.74	mp3 fbr	fbr	5.847255369928384
48.0	17.34	mp3 fbr	fbr	3.4606205250596656
48.0	17.18	mp3 fbr	fbr	2.5059665871121517
48.0	17.33	mp3 fbr	fbr	3.4009546539379265
64.0	17.12	mp3 fbr	fbr	2.1479713603818507
64.0	17.02	mp3 fbr	fbr	1.55131264916466
64.0	16.98	mp3 fbr	fbr	1.3126491646777927
80.0	16.95	mp3 fbr	fbr	1.1336515513126422
80.0	16.95	mp3 fbr	fbr	1.1336515513126422
80.0	16.96	mp3 fbr	fbr	1.193317422434359
85.0	25.18	mp3 fbr	fbr	50.238663484486864
85.0	25.47	mp3 fbr	fbr	51.968973747016676
85.0	25.56	mp3 fbr	fbr	52.505966587112155
96.0	17.01	mp3 fbr	fbr	1.4916467780429654
96.0	16.88	mp3 fbr	fbr	0.7159904534606021
96.0	16.86	mp3 fbr	fbr	0.5966587112171684
112.0	17.07	mp3 fbr	fbr	1.8496420047732665
112.0	16.97	mp3 fbr	fbr	1.2529832935560759
112.0	16.81	mp3 fbr	fbr	0.2983293556085842
128.0	17.03	mp3 fbr	fbr	1.610978520286399
128.0	16.93	mp3 fbr	fbr	1.0143198090692085
128.0	16.99	mp3 fbr	fbr	1.3723150357995095
160.0	17.07	mp3 fbr	fbr	1.8496420047732665
160.0	16.91	mp3 fbr	fbr	0.8949880668257748
160.0	16.78	mp3 fbr	fbr	0.11933174224343368
192.0	17.01	mp3 fbr	fbr	1.4916467780429654
192.0	16.86	mp3 fbr	fbr	0.5966587112171684
192.0	16.66	mp3 fbr	fbr	-0.5966587112171906
224.0	16.82	mp3 fbr	fbr	0.35799522673030104
224.0	16.99	mp3 fbr	fbr	1.3723150357995095
224.0	16.76	mp3 fbr	fbr	0.0
256.0	16.95	mp3 fbr	fbr	1.1336515513126422
256.0	16.9	mp3 fbr	fbr	0.8353221957040358
256.0	16.97	mp3 fbr	fbr	1.2529832935560759


==> data/bitrate/mp3_vbr.tsv <==
bitrate	valid	codec	kind	relative
65.0	19.16	mp3 vbr	vbr	14.319809069212397
65.0	19.15	mp3 vbr	vbr	14.260143198090681
65.0	19.28	mp3 vbr	vbr	15.03579952267302
85.0	19.22	mp3 vbr	vbr	14.677804295942698
85.0	18.92	mp3 vbr	vbr	12.887828162291171
85.0	19.13	mp3 vbr	vbr	14.140811455847246
100.0	18.72	mp3 vbr	vbr	11.694510739856788
100.0	18.68	mp3 vbr	vbr	11.455847255369921
100.0	18.86	mp3 vbr	vbr	12.529832935560847
115.0	18.22	mp3 vbr	vbr	8.71121718377086
115.0	18.12	mp3 vbr	vbr	8.11455847255369
115.0	17.98	mp3 vbr	vbr	7.279236276849632
130.0	17.61	mp3 vbr	vbr	5.0715990453460424
130.0	17.57	mp3 vbr	vbr	4.832935560859175
130.0	17.46	mp3 vbr	vbr	4.17661097852029
165.0	17.45	mp3 vbr	vbr	4.116945107398551
165.0	17.44	mp3 vbr	vbr	4.057279236276856
165.0	17.2	mp3 vbr	vbr	2.6252983293555854
175.0	17.39	mp3 vbr	vbr	3.7589498806682498
175.0	17.28	mp3 vbr	vbr	3.1026252983293423
175.0	17.23	mp3 vbr	vbr	2.804295942720758
190.0	17.21	mp3 vbr	vbr	2.6849642004773244
190.0	17.31	mp3 vbr	vbr	3.281622911694493
190.0	17.3	mp3 vbr	vbr	3.221957040572776
225.0	17.28	mp3 vbr	vbr	3.1026252983293423
225.0	16.97	mp3 vbr	vbr	1.2529832935560759
225.0	17.12	mp3 vbr	vbr	2.1479713603818507
245.0	16.99	mp3 vbr	vbr	1.3723150357995095
245.0	17.1	mp3 vbr	vbr	2.028639618138417
245.0	16.91	mp3 vbr	vbr	0.8949880668257748


==> data/bitrate/opus.summary.tsv <==
bitrate	valid	codec	kind	relative
6.0	20.57	opus vbr-constrained-voip	vbr-constrained-voip	22.732696897374694
6.0	20.62	opus vbr-constrained-audio	vbr-constrained-audio	23.031026252983278
6.0	20.74	opus vbr-on-voip	vbr-on-voip	23.7470167064439
6.0	20.78	opus vbr-constrained-voip	vbr-constrained-voip	23.985680190930793
6.0	20.7	opus vbr-on-voip	vbr-on-voip	23.508353221957034
6.0	20.84	opus vbr-on-voip	vbr-on-voip	24.343675417661093
6.0	20.85	opus vbr-on-audio	vbr-on-audio	24.40334128878281
6.0	20.87	opus vbr-constrained-audio	vbr-constrained-audio	24.522673031026244
6.0	20.87	opus vbr-on-audio	vbr-on-audio	24.522673031026244
6.0	20.89	opus vbr-on-audio	vbr-on-audio	24.642004773269676
6.0	20.92	opus vbr-constrained-audio	vbr-constrained-audio	24.82100238663485
6.0	20.95	opus vbr-constrained-voip	vbr-constrained-voip	24.99999999999998
6.0	21.49	opus vbr-off-audio	vbr-off-audio	28.221957040572775
6.0	21.5	opus vbr-off-audio	vbr-off-audio	28.28162291169449
6.0	21.64	opus vbr-off-audio	vbr-off-audio	29.11694510739855
6.0	21.87	opus vbr-off-voip	vbr-off-voip	30.48926014319808
6.0	21.88	opus vbr-off-voip	vbr-off-voip	30.5489260143198
6.0	21.99	opus vbr-off-voip	vbr-off-voip	31.205250596658686
8.0	19.01	opus vbr-off-audio	vbr-off-audio	13.424821002386643
8.0	19.26	opus vbr-off-audio	vbr-off-audio	14.916467780429588
8.0	19.31	opus vbr-off-voip	vbr-off-voip	15.214797136038172
8.0	19.41	opus vbr-off-voip	vbr-off-voip	15.811455847255363
8.0	19.48	opus vbr-off-audio	vbr-off-audio	16.22911694510738
8.0	19.59	opus vbr-constrained-audio	vbr-constrained-audio	16.88544152744629
8.0	19.69	opus vbr-off-voip	vbr-off-voip	17.482100238663477
8.0	19.89	opus vbr-constrained-voip	vbr-constrained-voip	18.67541766109784
8.0	19.93	opus vbr-on-audio	vbr-on-audio	18.914081145584703
8.0	19.94	opus vbr-constrained-audio	vbr-constrained-audio	18.973747016706444
8.0	19.95	opus vbr-constrained-voip	vbr-constrained-voip	19.03341288782814
8.0	19.99	opus vbr-constrained-voip	vbr-constrained-voip	19.272076372315006
8.0	19.99	opus vbr-on-voip	vbr-on-voip	19.272076372315006
8.0	20.02	opus vbr-on-voip	vbr-on-voip	19.45107398568018
8.0	20.03	opus vbr-constrained-audio	vbr-constrained-audio	19.510739856801894
8.0	20.04	opus vbr-on-audio	vbr-on-audio	19.570405727923614
8.0	20.19	opus vbr-on-audio	vbr-on-audio	20.46539379474941
8.0	20.2	opus vbr-on-voip	vbr-on-voip	20.525059665871105
10.0	18.13	opus vbr-on-voip	vbr-on-voip	8.174224343675407
10.0	18.27	opus vbr-on-voip	vbr-on-voip	9.009546539379464
10.0	18.32	opus vbr-constrained-audio	vbr-constrained-audio	9.30787589498805
10.0	18.32	opus vbr-constrained-voip	vbr-constrained-voip	9.30787589498805
10.0	18.39	opus vbr-constrained-audio	vbr-constrained-audio	9.72553699284009
10.0	18.41	opus vbr-on-voip	vbr-on-voip	9.844868735083523
10.0	18.42	opus vbr-constrained-voip	vbr-constrained-voip	9.904534606205239
10.0	18.43	opus vbr-constrained-voip	vbr-constrained-voip	9.964200477326957
10.0	18.43	opus vbr-off-voip	vbr-off-voip	9.964200477326957
10.0	18.49	opus vbr-off-audio	vbr-off-audio	10.322195704057258
10.0	18.4	opus vbr-on-audio	vbr-on-audio	9.785202863961807
10.0	18.53	opus vbr-on-audio	vbr-on-audio	10.560859188544146
10.0	18.55	opus vbr-on-audio	vbr-on-audio	10.680190930787582
10.0	18.57	opus vbr-constrained-audio	vbr-constrained-audio	10.799522673031014
10.0	18.61	opus vbr-off-voip	vbr-off-voip	11.038186157517881
10.0	18.64	opus vbr-off-audio	vbr-off-audio	11.217183770883054
10.0	18.64	opus vbr-off-voip	vbr-off-voip	11.217183770883054
10.0	18.87	opus vbr-off-audio	vbr-off-audio	12.589498806682563
12.0	17.73	opus vbr-constrained-voip	vbr-constrained-voip	5.787589498806667
12.0	17.85	opus vbr-on-voip	vbr-on-voip	6.503579952267291
12.0	17.86	opus vbr-constrained-voip	vbr-constrained-voip	6.563245823389008
12.0	17.88	opus vbr-on-voip	vbr-on-voip	6.6825775656324415
12.0	17.89	opus vbr-constrained-audio	vbr-constrained-audio	6.742243436754181
12.0	17.91	opus vbr-on-voip	vbr-on-voip	6.861575178997614
12.0	17.95	opus vbr-on-audio	vbr-on-audio	7.100238663484482
12.0	17.96	opus vbr-off-voip	vbr-off-voip	7.1599045346061985
12.0	17.99	opus vbr-constrained-audio	vbr-constrained-audio	7.338902147971349
12.0	18.01	opus vbr-off-audio	vbr-off-audio	7.458233890214805
12.0	18.03	opus vbr-constrained-audio	vbr-constrained-audio	7.5775656324582386
12.0	18.09	opus vbr-on-audio	vbr-on-audio	7.93556085918854
12.0	18.0	opus vbr-on-audio	vbr-on-audio	7.398568019093066
12.0	18.12	opus vbr-constrained-voip	vbr-constrained-voip	8.11455847255369
12.0	18.16	opus vbr-off-audio	vbr-off-audio	8.353221957040557
12.0	18.16	opus vbr-off-voip	vbr-off-voip	8.353221957040557
12.0	18.18	opus vbr-off-voip	vbr-off-voip	8.472553699283992
12.0	18.36	opus vbr-off-audio	vbr-off-audio	9.546539379474916
14.0	17.49	opus vbr-constrained-audio	vbr-constrained-audio	4.355608591885418
14.0	17.55	opus vbr-off-audio	vbr-off-audio	4.713603818615741
14.0	17.63	opus vbr-off-voip	vbr-off-voip	5.190930787589476
14.0	17.67	opus vbr-on-voip	vbr-on-voip	5.429594272076366
14.0	17.72	opus vbr-off-audio	vbr-off-audio	5.72792362768495
14.0	17.72	opus vbr-on-audio	vbr-on-audio	5.72792362768495
14.0	17.73	opus vbr-constrained-voip	vbr-constrained-voip	5.787589498806667
14.0	17.74	opus vbr-constrained-voip	vbr-constrained-voip	5.847255369928384
14.0	17.78	opus vbr-on-audio	vbr-on-audio	6.085918854415273
14.0	17.7	opus vbr-constrained-audio	vbr-constrained-audio	5.608591885441516
14.0	17.7	opus vbr-off-audio	vbr-off-audio	5.608591885441516
14.0	17.83	opus vbr-constrained-audio	vbr-constrained-audio	6.384248210023857
14.0	17.88	opus vbr-constrained-voip	vbr-constrained-voip	6.6825775656324415
14.0	17.88	opus vbr-on-voip	vbr-on-voip	6.6825775656324415
14.0	17.93	opus vbr-off-voip	vbr-off-voip	6.980906921241048
14.0	17.93	opus vbr-on-voip	vbr-on-voip	6.980906921241048
14.0	18.01	opus vbr-on-audio	vbr-on-audio	7.458233890214805
14.0	18.13	opus vbr-off-voip	vbr-off-voip	8.174224343675407
16.0	17.18	opus vbr-on-audio	vbr-on-audio	2.5059665871121517
16.0	17.19	opus vbr-constrained-audio	vbr-constrained-audio	2.5656324582338907
16.0	17.34	opus vbr-off-voip	vbr-off-voip	3.4606205250596656
16.0	17.34	opus vbr-on-voip	vbr-on-voip	3.4606205250596656
16.0	17.36	opus vbr-off-audio	vbr-off-audio	3.5799522673030992
16.0	17.36	opus vbr-off-audio	vbr-off-audio	3.5799522673030992
16.0	17.38	opus vbr-off-voip	vbr-off-voip	3.699284009546533
16.0	17.38	opus vbr-on-audio	vbr-on-audio	3.699284009546533
16.0	17.41	opus vbr-constrained-voip	vbr-constrained-voip	3.8782816229116834
16.0	17.47	opus vbr-constrained-audio	vbr-constrained-audio	4.2362768496419845
16.0	17.56	opus vbr-constrained-voip	vbr-constrained-voip	4.773269689737458
16.0	17.61	opus vbr-constrained-audio	vbr-constrained-audio	5.0715990453460424
16.0	17.61	opus vbr-on-voip	vbr-on-voip	5.0715990453460424
16.0	17.6	opus vbr-off-voip	vbr-off-voip	5.011933174224348
16.0	17.72	opus vbr-constrained-voip	vbr-constrained-voip	5.72792362768495
16.0	17.72	opus vbr-on-audio	vbr-on-audio	5.72792362768495
16.0	17.72	opus vbr-on-voip	vbr-on-voip	5.72792362768495
16.0	18.08	opus vbr-off-audio	vbr-off-audio	7.8758949880668006
18.0	17.03	opus vbr-constrained-audio	vbr-constrained-audio	1.610978520286399
18.0	17.23	opus vbr-off-audio	vbr-off-audio	2.804295942720758
18.0	17.23	opus vbr-on-audio	vbr-on-audio	2.804295942720758
18.0	17.2	opus vbr-constrained-audio	vbr-constrained-audio	2.6252983293555854
18.0	17.32	opus vbr-on-audio	vbr-on-audio	3.341288782816232
18.0	17.3	opus vbr-off-voip	vbr-off-voip	3.221957040572776
18.0	17.3	opus vbr-off-voip	vbr-off-voip	3.221957040572776
18.0	17.41	opus vbr-constrained-audio	vbr-constrained-audio	3.8782816229116834
18.0	17.45	opus vbr-off-audio	vbr-off-audio	4.116945107398551
18.0	17.47	opus vbr-off-audio	vbr-off-audio	4.2362768496419845
18.0	17.47	opus vbr-on-audio	vbr-on-audio	4.2362768496419845
18.0	17.49	opus vbr-constrained-voip	vbr-constrained-voip	4.355608591885418
18.0	17.51	opus vbr-off-voip	vbr-off-voip	4.474940334128874
18.0	17.52	opus vbr-constrained-voip	vbr-constrained-voip	4.534606205250591
18.0	17.53	opus vbr-constrained-voip	vbr-constrained-voip	4.594272076372308
18.0	17.61	opus vbr-on-voip	vbr-on-voip	5.0715990453460424
18.0	17.64	opus vbr-on-voip	vbr-on-voip	5.250596658711215
18.0	17.67	opus vbr-on-voip	vbr-on-voip	5.429594272076366
20.0	17.07	opus vbr-constrained-voip	vbr-constrained-voip	1.8496420047732665
20.0	17.08	opus vbr-off-voip	vbr-off-voip	1.909307875894961
20.0	17.11	opus vbr-off-audio	vbr-off-audio	2.088305489260134
20.0	17.11	opus vbr-on-audio	vbr-on-audio	2.088305489260134
20.0	17.14	opus vbr-constrained-audio	vbr-constrained-audio	2.2673031026252843
20.0	17.22	opus vbr-constrained-voip	vbr-constrained-voip	2.744630071599019
20.0	17.22	opus vbr-on-voip	vbr-on-voip	2.744630071599019
20.0	17.27	opus vbr-on-voip	vbr-on-voip	3.0429594272076255
20.0	17.2	opus vbr-on-audio	vbr-on-audio	2.6252983293555854
20.0	17.33	opus vbr-off-voip	vbr-off-voip	3.4009546539379265
20.0	17.34	opus vbr-off-audio	vbr-off-audio	3.4606205250596656
20.0	17.37	opus vbr-off-audio	vbr-off-audio	3.639618138424816
20.0	17.3	opus vbr-constrained-audio	vbr-constrained-audio	3.221957040572776
20.0	17.43	opus vbr-constrained-audio	vbr-constrained-audio	3.997613365155117
20.0	17.43	opus vbr-constrained-voip	vbr-constrained-voip	3.997613365155117
20.0	17.44	opus vbr-off-voip	vbr-off-voip	4.057279236276856
20.0	17.4	opus vbr-on-voip	vbr-on-voip	3.8186157517899666
20.0	17.66	opus vbr-on-audio	vbr-on-audio	5.369928400954649
24.0	16.93	opus vbr-constrained-voip	vbr-constrained-voip	1.0143198090692085
24.0	17.03	opus vbr-on-voip	vbr-on-voip	1.610978520286399
24.0	17.05	opus vbr-on-audio	vbr-on-audio	1.7303102625298328
24.0	17.09	opus vbr-constrained-audio	vbr-constrained-audio	1.9689737470167001
24.0	17.11	opus vbr-off-voip	vbr-off-voip	2.088305489260134
24.0	17.12	opus vbr-off-voip	vbr-off-voip	2.1479713603818507
24.0	17.13	opus vbr-constrained-voip	vbr-constrained-voip	2.2076372315035675
24.0	17.14	opus vbr-on-audio	vbr-on-audio	2.2673031026252843
24.0	17.18	opus vbr-constrained-audio	vbr-constrained-audio	2.5059665871121517
24.0	17.22	opus vbr-on-audio	vbr-on-audio	2.744630071599019
24.0	17.24	opus vbr-constrained-audio	vbr-constrained-audio	2.8639618138424527
24.0	17.29	opus vbr-constrained-voip	vbr-constrained-voip	3.162291169451059
24.0	17.2	opus vbr-off-audio	vbr-off-audio	2.6252983293555854
24.0	17.32	opus vbr-off-audio	vbr-off-audio	3.341288782816232
24.0	17.34	opus vbr-on-voip	vbr-on-voip	3.4606205250596656
24.0	17.39	opus vbr-off-audio	vbr-off-audio	3.7589498806682498
24.0	17.3	opus vbr-off-voip	vbr-off-voip	3.221957040572776
24.0	17.3	opus vbr-on-voip	vbr-on-voip	3.221957040572776
32.0	16.86	opus vbr-off-voip	vbr-off-voip	0.5966587112171684
32.0	16.88	opus vbr-constrained-voip	vbr-constrained-voip	0.7159904534606021
32.0	16.89	opus vbr-constrained-audio	vbr-constrained-audio	0.7756563245823411
32.0	16.91	opus vbr-on-voip	vbr-on-voip	0.8949880668257748
32.0	16.92	opus vbr-constrained-audio	vbr-constrained-audio	0.9546539379474916
32.0	16.95	opus vbr-constrained-audio	vbr-constrained-audio	1.1336515513126422
32.0	16.97	opus vbr-on-voip	vbr-on-voip	1.2529832935560759
32.0	17.02	opus vbr-on-audio	vbr-on-audio	1.55131264916466
32.0	17.03	opus vbr-off-voip	vbr-off-voip	1.610978520286399
32.0	17.06	opus vbr-off-audio	vbr-off-audio	1.7899761336515274
32.0	17.07	opus vbr-constrained-voip	vbr-constrained-voip	1.8496420047732665
32.0	17.09	opus vbr-constrained-voip	vbr-constrained-voip	1.9689737470167001
32.0	17.11	opus vbr-off-audio	vbr-off-audio	2.088305489260134
32.0	17.11	opus vbr-on-audio	vbr-on-audio	2.088305489260134
32.0	17.14	opus vbr-off-voip	vbr-off-voip	2.2673031026252843
32.0	17.14	opus vbr-on-audio	vbr-on-audio	2.2673031026252843
32.0	17.21	opus vbr-on-voip	vbr-on-voip	2.6849642004773244
32.0	17.2	opus vbr-off-audio	vbr-off-audio	2.6252983293555854


==> data/bitrate/opus_vbr-constrained-audio.tsv <==
bitrate	valid	codec	kind	relative
6.0	20.87	opus vbr-constrained-audio	vbr-constrained-audio	24.522673031026244
6.0	20.92	opus vbr-constrained-audio	vbr-constrained-audio	24.82100238663485
6.0	20.62	opus vbr-constrained-audio	vbr-constrained-audio	23.031026252983278
8.0	19.59	opus vbr-constrained-audio	vbr-constrained-audio	16.88544152744629
8.0	19.94	opus vbr-constrained-audio	vbr-constrained-audio	18.973747016706444
8.0	20.03	opus vbr-constrained-audio	vbr-constrained-audio	19.510739856801894
10.0	18.57	opus vbr-constrained-audio	vbr-constrained-audio	10.799522673031014
10.0	18.39	opus vbr-constrained-audio	vbr-constrained-audio	9.72553699284009
10.0	18.32	opus vbr-constrained-audio	vbr-constrained-audio	9.30787589498805
12.0	17.99	opus vbr-constrained-audio	vbr-constrained-audio	7.338902147971349
12.0	17.89	opus vbr-constrained-audio	vbr-constrained-audio	6.742243436754181
12.0	18.03	opus vbr-constrained-audio	vbr-constrained-audio	7.5775656324582386
14.0	17.83	opus vbr-constrained-audio	vbr-constrained-audio	6.384248210023857
14.0	17.49	opus vbr-constrained-audio	vbr-constrained-audio	4.355608591885418
14.0	17.7	opus vbr-constrained-audio	vbr-constrained-audio	5.608591885441516
16.0	17.61	opus vbr-constrained-audio	vbr-constrained-audio	5.0715990453460424
16.0	17.47	opus vbr-constrained-audio	vbr-constrained-audio	4.2362768496419845
16.0	17.19	opus vbr-constrained-audio	vbr-constrained-audio	2.5656324582338907
18.0	17.41	opus vbr-constrained-audio	vbr-constrained-audio	3.8782816229116834
18.0	17.2	opus vbr-constrained-audio	vbr-constrained-audio	2.6252983293555854
18.0	17.03	opus vbr-constrained-audio	vbr-constrained-audio	1.610978520286399
20.0	17.43	opus vbr-constrained-audio	vbr-constrained-audio	3.997613365155117
20.0	17.3	opus vbr-constrained-audio	vbr-constrained-audio	3.221957040572776
20.0	17.14	opus vbr-constrained-audio	vbr-constrained-audio	2.2673031026252843
24.0	17.24	opus vbr-constrained-audio	vbr-constrained-audio	2.8639618138424527
24.0	17.09	opus vbr-constrained-audio	vbr-constrained-audio	1.9689737470167001
24.0	17.18	opus vbr-constrained-audio	vbr-constrained-audio	2.5059665871121517
32.0	16.95	opus vbr-constrained-audio	vbr-constrained-audio	1.1336515513126422
32.0	16.92	opus vbr-constrained-audio	vbr-constrained-audio	0.9546539379474916
32.0	16.89	opus vbr-constrained-audio	vbr-constrained-audio	0.7756563245823411


==> data/bitrate/opus_vbr-constrained-voip.tsv <==
bitrate	valid	codec	kind	relative
6.0	20.78	opus vbr-constrained-voip	vbr-constrained-voip	23.985680190930793
6.0	20.95	opus vbr-constrained-voip	vbr-constrained-voip	24.99999999999998
6.0	20.57	opus vbr-constrained-voip	vbr-constrained-voip	22.732696897374694
8.0	19.95	opus vbr-constrained-voip	vbr-constrained-voip	19.03341288782814
8.0	19.89	opus vbr-constrained-voip	vbr-constrained-voip	18.67541766109784
8.0	19.99	opus vbr-constrained-voip	vbr-constrained-voip	19.272076372315006
10.0	18.32	opus vbr-constrained-voip	vbr-constrained-voip	9.30787589498805
10.0	18.43	opus vbr-constrained-voip	vbr-constrained-voip	9.964200477326957
10.0	18.42	opus vbr-constrained-voip	vbr-constrained-voip	9.904534606205239
12.0	17.86	opus vbr-constrained-voip	vbr-constrained-voip	6.563245823389008
12.0	18.12	opus vbr-constrained-voip	vbr-constrained-voip	8.11455847255369
12.0	17.73	opus vbr-constrained-voip	vbr-constrained-voip	5.787589498806667
14.0	17.88	opus vbr-constrained-voip	vbr-constrained-voip	6.6825775656324415
14.0	17.74	opus vbr-constrained-voip	vbr-constrained-voip	5.847255369928384
14.0	17.73	opus vbr-constrained-voip	vbr-constrained-voip	5.787589498806667
16.0	17.72	opus vbr-constrained-voip	vbr-constrained-voip	5.72792362768495
16.0	17.56	opus vbr-constrained-voip	vbr-constrained-voip	4.773269689737458
16.0	17.41	opus vbr-constrained-voip	vbr-constrained-voip	3.8782816229116834
18.0	17.49	opus vbr-constrained-voip	vbr-constrained-voip	4.355608591885418
18.0	17.52	opus vbr-constrained-voip	vbr-constrained-voip	4.534606205250591
18.0	17.53	opus vbr-constrained-voip	vbr-constrained-voip	4.594272076372308
20.0	17.22	opus vbr-constrained-voip	vbr-constrained-voip	2.744630071599019
20.0	17.07	opus vbr-constrained-voip	vbr-constrained-voip	1.8496420047732665
20.0	17.43	opus vbr-constrained-voip	vbr-constrained-voip	3.997613365155117
24.0	17.29	opus vbr-constrained-voip	vbr-constrained-voip	3.162291169451059
24.0	17.13	opus vbr-constrained-voip	vbr-constrained-voip	2.2076372315035675
24.0	16.93	opus vbr-constrained-voip	vbr-constrained-voip	1.0143198090692085
32.0	17.09	opus vbr-constrained-voip	vbr-constrained-voip	1.9689737470167001
32.0	17.07	opus vbr-constrained-voip	vbr-constrained-voip	1.8496420047732665
32.0	16.88	opus vbr-constrained-voip	vbr-constrained-voip	0.7159904534606021


==> data/bitrate/opus_vbr-off-audio.tsv <==
bitrate	valid	codec	kind	relative
6.0	21.49	opus vbr-off-audio	vbr-off-audio	28.221957040572775
6.0	21.64	opus vbr-off-audio	vbr-off-audio	29.11694510739855
6.0	21.5	opus vbr-off-audio	vbr-off-audio	28.28162291169449
8.0	19.26	opus vbr-off-audio	vbr-off-audio	14.916467780429588
8.0	19.01	opus vbr-off-audio	vbr-off-audio	13.424821002386643
8.0	19.48	opus vbr-off-audio	vbr-off-audio	16.22911694510738
10.0	18.64	opus vbr-off-audio	vbr-off-audio	11.217183770883054
10.0	18.87	opus vbr-off-audio	vbr-off-audio	12.589498806682563
10.0	18.49	opus vbr-off-audio	vbr-off-audio	10.322195704057258
12.0	18.16	opus vbr-off-audio	vbr-off-audio	8.353221957040557
12.0	18.36	opus vbr-off-audio	vbr-off-audio	9.546539379474916
12.0	18.01	opus vbr-off-audio	vbr-off-audio	7.458233890214805
14.0	17.72	opus vbr-off-audio	vbr-off-audio	5.72792362768495
14.0	17.7	opus vbr-off-audio	vbr-off-audio	5.608591885441516
14.0	17.55	opus vbr-off-audio	vbr-off-audio	4.713603818615741
16.0	18.08	opus vbr-off-audio	vbr-off-audio	7.8758949880668006
16.0	17.36	opus vbr-off-audio	vbr-off-audio	3.5799522673030992
16.0	17.36	opus vbr-off-audio	vbr-off-audio	3.5799522673030992
18.0	17.45	opus vbr-off-audio	vbr-off-audio	4.116945107398551
18.0	17.47	opus vbr-off-audio	vbr-off-audio	4.2362768496419845
18.0	17.23	opus vbr-off-audio	vbr-off-audio	2.804295942720758
20.0	17.11	opus vbr-off-audio	vbr-off-audio	2.088305489260134
20.0	17.37	opus vbr-off-audio	vbr-off-audio	3.639618138424816
20.0	17.34	opus vbr-off-audio	vbr-off-audio	3.4606205250596656
24.0	17.2	opus vbr-off-audio	vbr-off-audio	2.6252983293555854
24.0	17.39	opus vbr-off-audio	vbr-off-audio	3.7589498806682498
24.0	17.32	opus vbr-off-audio	vbr-off-audio	3.341288782816232
32.0	17.11	opus vbr-off-audio	vbr-off-audio	2.088305489260134
32.0	17.2	opus vbr-off-audio	vbr-off-audio	2.6252983293555854
32.0	17.06	opus vbr-off-audio	vbr-off-audio	1.7899761336515274


==> data/bitrate/opus_vbr-off-voip.tsv <==
bitrate	valid	codec	kind	relative
6.0	21.88	opus vbr-off-voip	vbr-off-voip	30.5489260143198
6.0	21.87	opus vbr-off-voip	vbr-off-voip	30.48926014319808
6.0	21.99	opus vbr-off-voip	vbr-off-voip	31.205250596658686
8.0	19.31	opus vbr-off-voip	vbr-off-voip	15.214797136038172
8.0	19.41	opus vbr-off-voip	vbr-off-voip	15.811455847255363
8.0	19.69	opus vbr-off-voip	vbr-off-voip	17.482100238663477
10.0	18.43	opus vbr-off-voip	vbr-off-voip	9.964200477326957
10.0	18.64	opus vbr-off-voip	vbr-off-voip	11.217183770883054
10.0	18.61	opus vbr-off-voip	vbr-off-voip	11.038186157517881
12.0	18.16	opus vbr-off-voip	vbr-off-voip	8.353221957040557
12.0	18.18	opus vbr-off-voip	vbr-off-voip	8.472553699283992
12.0	17.96	opus vbr-off-voip	vbr-off-voip	7.1599045346061985
14.0	18.13	opus vbr-off-voip	vbr-off-voip	8.174224343675407
14.0	17.63	opus vbr-off-voip	vbr-off-voip	5.190930787589476
14.0	17.93	opus vbr-off-voip	vbr-off-voip	6.980906921241048
16.0	17.6	opus vbr-off-voip	vbr-off-voip	5.011933174224348
16.0	17.38	opus vbr-off-voip	vbr-off-voip	3.699284009546533
16.0	17.34	opus vbr-off-voip	vbr-off-voip	3.4606205250596656
18.0	17.3	opus vbr-off-voip	vbr-off-voip	3.221957040572776
18.0	17.51	opus vbr-off-voip	vbr-off-voip	4.474940334128874
18.0	17.3	opus vbr-off-voip	vbr-off-voip	3.221957040572776
20.0	17.08	opus vbr-off-voip	vbr-off-voip	1.909307875894961
20.0	17.33	opus vbr-off-voip	vbr-off-voip	3.4009546539379265
20.0	17.44	opus vbr-off-voip	vbr-off-voip	4.057279236276856
24.0	17.12	opus vbr-off-voip	vbr-off-voip	2.1479713603818507
24.0	17.11	opus vbr-off-voip	vbr-off-voip	2.088305489260134
24.0	17.3	opus vbr-off-voip	vbr-off-voip	3.221957040572776
32.0	16.86	opus vbr-off-voip	vbr-off-voip	0.5966587112171684
32.0	17.14	opus vbr-off-voip	vbr-off-voip	2.2673031026252843
32.0	17.03	opus vbr-off-voip	vbr-off-voip	1.610978520286399


==> data/bitrate/opus_vbr-on-audio.tsv <==
bitrate	valid	codec	kind	relative
6.0	20.89	opus vbr-on-audio	vbr-on-audio	24.642004773269676
6.0	20.87	opus vbr-on-audio	vbr-on-audio	24.522673031026244
6.0	20.85	opus vbr-on-audio	vbr-on-audio	24.40334128878281
8.0	19.93	opus vbr-on-audio	vbr-on-audio	18.914081145584703
8.0	20.19	opus vbr-on-audio	vbr-on-audio	20.46539379474941
8.0	20.04	opus vbr-on-audio	vbr-on-audio	19.570405727923614
10.0	18.53	opus vbr-on-audio	vbr-on-audio	10.560859188544146
10.0	18.55	opus vbr-on-audio	vbr-on-audio	10.680190930787582
10.0	18.4	opus vbr-on-audio	vbr-on-audio	9.785202863961807
12.0	17.95	opus vbr-on-audio	vbr-on-audio	7.100238663484482
12.0	18.0	opus vbr-on-audio	vbr-on-audio	7.398568019093066
12.0	18.09	opus vbr-on-audio	vbr-on-audio	7.93556085918854
14.0	18.01	opus vbr-on-audio	vbr-on-audio	7.458233890214805
14.0	17.78	opus vbr-on-audio	vbr-on-audio	6.085918854415273
14.0	17.72	opus vbr-on-audio	vbr-on-audio	5.72792362768495
16.0	17.38	opus vbr-on-audio	vbr-on-audio	3.699284009546533
16.0	17.18	opus vbr-on-audio	vbr-on-audio	2.5059665871121517
16.0	17.72	opus vbr-on-audio	vbr-on-audio	5.72792362768495
18.0	17.23	opus vbr-on-audio	vbr-on-audio	2.804295942720758
18.0	17.47	opus vbr-on-audio	vbr-on-audio	4.2362768496419845
18.0	17.32	opus vbr-on-audio	vbr-on-audio	3.341288782816232
20.0	17.66	opus vbr-on-audio	vbr-on-audio	5.369928400954649
20.0	17.2	opus vbr-on-audio	vbr-on-audio	2.6252983293555854
20.0	17.11	opus vbr-on-audio	vbr-on-audio	2.088305489260134
24.0	17.22	opus vbr-on-audio	vbr-on-audio	2.744630071599019
24.0	17.05	opus vbr-on-audio	vbr-on-audio	1.7303102625298328
24.0	17.14	opus vbr-on-audio	vbr-on-audio	2.2673031026252843
32.0	17.02	opus vbr-on-audio	vbr-on-audio	1.55131264916466
32.0	17.11	opus vbr-on-audio	vbr-on-audio	2.088305489260134
32.0	17.14	opus vbr-on-audio	vbr-on-audio	2.2673031026252843


==> data/bitrate/opus_vbr-on-voip.tsv <==
bitrate	valid	codec	kind	relative
6.0	20.7	opus vbr-on-voip	vbr-on-voip	23.508353221957034
6.0	20.84	opus vbr-on-voip	vbr-on-voip	24.343675417661093
6.0	20.74	opus vbr-on-voip	vbr-on-voip	23.7470167064439
8.0	20.02	opus vbr-on-voip	vbr-on-voip	19.45107398568018
8.0	20.2	opus vbr-on-voip	vbr-on-voip	20.525059665871105
8.0	19.99	opus vbr-on-voip	vbr-on-voip	19.272076372315006
10.0	18.27	opus vbr-on-voip	vbr-on-voip	9.009546539379464
10.0	18.13	opus vbr-on-voip	vbr-on-voip	8.174224343675407
10.0	18.41	opus vbr-on-voip	vbr-on-voip	9.844868735083523
12.0	17.91	opus vbr-on-voip	vbr-on-voip	6.861575178997614
12.0	17.85	opus vbr-on-voip	vbr-on-voip	6.503579952267291
12.0	17.88	opus vbr-on-voip	vbr-on-voip	6.6825775656324415
14.0	17.93	opus vbr-on-voip	vbr-on-voip	6.980906921241048
14.0	17.67	opus vbr-on-voip	vbr-on-voip	5.429594272076366
14.0	17.88	opus vbr-on-voip	vbr-on-voip	6.6825775656324415
16.0	17.61	opus vbr-on-voip	vbr-on-voip	5.0715990453460424
16.0	17.34	opus vbr-on-voip	vbr-on-voip	3.4606205250596656
16.0	17.72	opus vbr-on-voip	vbr-on-voip	5.72792362768495
18.0	17.67	opus vbr-on-voip	vbr-on-voip	5.429594272076366
18.0	17.64	opus vbr-on-voip	vbr-on-voip	5.250596658711215
18.0	17.61	opus vbr-on-voip	vbr-on-voip	5.0715990453460424
20.0	17.4	opus vbr-on-voip	vbr-on-voip	3.8186157517899666
20.0	17.27	opus vbr-on-voip	vbr-on-voip	3.0429594272076255
20.0	17.22	opus vbr-on-voip	vbr-on-voip	2.744630071599019
24.0	17.3	opus vbr-on-voip	vbr-on-voip	3.221957040572776
24.0	17.34	opus vbr-on-voip	vbr-on-voip	3.4606205250596656
24.0	17.03	opus vbr-on-voip	vbr-on-voip	1.610978520286399
32.0	16.97	opus vbr-on-voip	vbr-on-voip	1.2529832935560759
32.0	16.91	opus vbr-on-voip	vbr-on-voip	0.8949880668257748
32.0	17.21	opus vbr-on-voip	vbr-on-voip	2.6849642004773244


==> data/bitrate/vorbis.summary.tsv <==
bitrate	valid	codec	kind	relative
16.0	18.82	vorbis fbr	fbr	12.29116945107398
16.0	18.96	vorbis fbr	fbr	13.126491646778039
16.0	18.99	vorbis fbr	fbr	13.305489260143188
16.0	19.66	vorbis fbr	fbr	17.30310262529833
18.0	18.43	vorbis fbr	fbr	9.964200477326957
18.0	18.4	vorbis fbr	fbr	9.785202863961807
18.0	18.7	vorbis fbr	fbr	11.575178997613357
20.0	18.45	vorbis fbr	fbr	10.08353221957039
20.0	18.57	vorbis fbr	fbr	10.799522673031014
20.0	18.84	vorbis fbr	fbr	12.410501193317414
22.0	18.39	vorbis fbr	fbr	9.72553699284009
22.0	18.5	vorbis fbr	fbr	10.381861575178997
22.0	18.62	vorbis fbr	fbr	11.097852028639622
24.0	18.21	vorbis fbr	fbr	8.651551312649165
24.0	18.22	vorbis fbr	fbr	8.71121718377086
24.0	18.49	vorbis fbr	fbr	10.322195704057258
26.0	18.18	vorbis fbr	fbr	8.472553699283992
26.0	18.28	vorbis fbr	fbr	9.069212410501182
26.0	18.3	vorbis fbr	fbr	9.188544152744615
28.0	17.91	vorbis fbr	fbr	6.861575178997614
28.0	17.99	vorbis fbr	fbr	7.338902147971349
28.0	18.09	vorbis fbr	fbr	7.93556085918854
30.0	17.93	vorbis fbr	fbr	6.980906921241048
30.0	17.96	vorbis fbr	fbr	7.1599045346061985
30.0	18.17	vorbis fbr	fbr	8.412887828162297
32.0	17.62	vorbis fbr	fbr	5.1312649164677815
32.0	18.47	vorbis fbr	fbr	10.202863961813824
45.0	17.62	vorbis vbr	vbr	5.1312649164677815
45.0	17.74	vorbis vbr	vbr	5.847255369928384
64.0	17.12	vorbis fbr	fbr	2.1479713603818507
64.0	17.19	vorbis fbr	fbr	2.5656324582338907
64.0	17.69	vorbis fbr	fbr	5.548926014319799
64.0	18.51	vorbis vbr	vbr	10.441527446300714
64.0	18.59	vorbis vbr	vbr	10.918854415274449
64.0	18.64	vorbis vbr	vbr	11.217183770883054
64.0	18.97	vorbis vbr	vbr	13.186157517899755
72.0	17.35	vorbis fbr	fbr	3.5202863961813824
72.0	17.52	vorbis fbr	fbr	4.534606205250591
80.0	17.64	vorbis vbr	vbr	5.250596658711215
80.0	17.99	vorbis vbr	vbr	7.338902147971349
80.0	18.52	vorbis vbr	vbr	10.50119331742243
96.0	16.61	vorbis fbr	fbr	-0.8949880668257859
96.0	16.73	vorbis fbr	fbr	-0.17899761336516162
96.0	16.9	vorbis fbr	fbr	0.8353221957040358
96.0	17.21	vorbis fbr	fbr	2.6849642004773244
96.0	17.53	vorbis vbr	vbr	4.594272076372308
96.0	18.24	vorbis vbr	vbr	8.830548926014291
112.0	17.45	vorbis vbr	vbr	4.116945107398551
112.0	17.54	vorbis vbr	vbr	4.653937947494025
112.0	17.64	vorbis vbr	vbr	5.250596658711215
128.0	17.28	vorbis vbr	vbr	3.1026252983293423
128.0	17.3	vorbis vbr	vbr	3.221957040572776
128.0	17.7	vorbis vbr	vbr	5.608591885441516
160.0	17.32	vorbis vbr	vbr	3.341288782816232
160.0	17.38	vorbis vbr	vbr	3.699284009546533
160.0	17.93	vorbis vbr	vbr	6.980906921241048
192.0	16.98	vorbis vbr	vbr	1.3126491646777927
192.0	17.13	vorbis vbr	vbr	2.2076372315035675
192.0	17.32	vorbis vbr	vbr	3.341288782816232
224.0	16.87	vorbis vbr	vbr	0.6563245823389074
224.0	16.97	vorbis vbr	vbr	1.2529832935560759
224.0	17.11	vorbis vbr	vbr	2.088305489260134
224.0	17.29	vorbis vbr	vbr	3.162291169451059
256.0	16.64	vorbis vbr	vbr	-0.7159904534606243
256.0	16.82	vorbis vbr	vbr	0.35799522673030104
256.0	17.21	vorbis vbr	vbr	2.6849642004773244
320.0	16.8	vorbis vbr	vbr	0.23866348448686736
320.0	16.99	vorbis vbr	vbr	1.3723150357995095
320.0	17.09	vorbis vbr	vbr	1.9689737470167001
320.0	17.33	vorbis vbr	vbr	3.4009546539379265
500.0	16.84	vorbis vbr	vbr	0.4773269689737347
500.0	16.87	vorbis vbr	vbr	0.6563245823389074
500.0	17.09	vorbis vbr	vbr	1.9689737470167001


==> data/bitrate/vorbis_fbr.tsv <==
bitrate	valid	codec	kind	relative
16.0	19.66	vorbis fbr	fbr	17.30310262529833
16.0	18.96	vorbis fbr	fbr	13.126491646778039
16.0	18.82	vorbis fbr	fbr	12.29116945107398
16.0	18.99	vorbis fbr	fbr	13.305489260143188
18.0	18.43	vorbis fbr	fbr	9.964200477326957
18.0	18.7	vorbis fbr	fbr	11.575178997613357
18.0	18.4	vorbis fbr	fbr	9.785202863961807
20.0	18.84	vorbis fbr	fbr	12.410501193317414
20.0	18.57	vorbis fbr	fbr	10.799522673031014
20.0	18.45	vorbis fbr	fbr	10.08353221957039
22.0	18.39	vorbis fbr	fbr	9.72553699284009
22.0	18.62	vorbis fbr	fbr	11.097852028639622
22.0	18.5	vorbis fbr	fbr	10.381861575178997
24.0	18.22	vorbis fbr	fbr	8.71121718377086
24.0	18.21	vorbis fbr	fbr	8.651551312649165
24.0	18.49	vorbis fbr	fbr	10.322195704057258
26.0	18.18	vorbis fbr	fbr	8.472553699283992
26.0	18.3	vorbis fbr	fbr	9.188544152744615
26.0	18.28	vorbis fbr	fbr	9.069212410501182
28.0	18.09	vorbis fbr	fbr	7.93556085918854
28.0	17.91	vorbis fbr	fbr	6.861575178997614
28.0	17.99	vorbis fbr	fbr	7.338902147971349
30.0	18.17	vorbis fbr	fbr	8.412887828162297
30.0	17.96	vorbis fbr	fbr	7.1599045346061985
30.0	17.93	vorbis fbr	fbr	6.980906921241048
32.0	17.62	vorbis fbr	fbr	5.1312649164677815
32.0	18.47	vorbis fbr	fbr	10.202863961813824
64.0	17.12	vorbis fbr	fbr	2.1479713603818507
64.0	17.69	vorbis fbr	fbr	5.548926014319799
64.0	17.19	vorbis fbr	fbr	2.5656324582338907
72.0	17.35	vorbis fbr	fbr	3.5202863961813824
72.0	17.52	vorbis fbr	fbr	4.534606205250591
96.0	16.61	vorbis fbr	fbr	-0.8949880668257859
96.0	17.21	vorbis fbr	fbr	2.6849642004773244
96.0	16.9	vorbis fbr	fbr	0.8353221957040358
96.0	16.73	vorbis fbr	fbr	-0.17899761336516162


==> data/bitrate/vorbis_vbr.tsv <==
bitrate	valid	codec	kind	relative
45.0	17.74	vorbis vbr	vbr	5.847255369928384
45.0	17.62	vorbis vbr	vbr	5.1312649164677815
64.0	18.97	vorbis vbr	vbr	13.186157517899755
64.0	18.59	vorbis vbr	vbr	10.918854415274449
64.0	18.51	vorbis vbr	vbr	10.441527446300714
64.0	18.64	vorbis vbr	vbr	11.217183770883054
80.0	18.52	vorbis vbr	vbr	10.50119331742243
80.0	17.99	vorbis vbr	vbr	7.338902147971349
80.0	17.64	vorbis vbr	vbr	5.250596658711215
96.0	18.24	vorbis vbr	vbr	8.830548926014291
96.0	17.53	vorbis vbr	vbr	4.594272076372308
112.0	17.64	vorbis vbr	vbr	5.250596658711215
112.0	17.54	vorbis vbr	vbr	4.653937947494025
112.0	17.45	vorbis vbr	vbr	4.116945107398551
128.0	17.28	vorbis vbr	vbr	3.1026252983293423
128.0	17.3	vorbis vbr	vbr	3.221957040572776
128.0	17.7	vorbis vbr	vbr	5.608591885441516
160.0	17.93	vorbis vbr	vbr	6.980906921241048
160.0	17.38	vorbis vbr	vbr	3.699284009546533
160.0	17.32	vorbis vbr	vbr	3.341288782816232
192.0	17.13	vorbis vbr	vbr	2.2076372315035675
192.0	16.98	vorbis vbr	vbr	1.3126491646777927
192.0	17.32	vorbis vbr	vbr	3.341288782816232
224.0	17.11	vorbis vbr	vbr	2.088305489260134
224.0	16.97	vorbis vbr	vbr	1.2529832935560759
224.0	16.87	vorbis vbr	vbr	0.6563245823389074
224.0	17.29	vorbis vbr	vbr	3.162291169451059
256.0	17.21	vorbis vbr	vbr	2.6849642004773244
256.0	16.82	vorbis vbr	vbr	0.35799522673030104
256.0	16.64	vorbis vbr	vbr	-0.7159904534606243
320.0	17.09	vorbis vbr	vbr	1.9689737470167001
320.0	16.8	vorbis vbr	vbr	0.23866348448686736
320.0	16.99	vorbis vbr	vbr	1.3723150357995095
320.0	17.33	vorbis vbr	vbr	3.4009546539379265
500.0	17.09	vorbis vbr	vbr	1.9689737470167001
500.0	16.87	vorbis vbr	vbr	0.6563245823389074
500.0	16.84	vorbis vbr	vbr	0.4773269689737347


==> data/bitrate/vq-wav2vec.summary.tsv <==
bitrate	valid	codec	kind	relative
0.6173757905163441	29.22	vq-wav2vec  1 groups	1	99.04632152588555
0.6173757905163441	29.93	vq-wav2vec  1 groups	1	103.88283378746594
0.6173757905163441	29.97	vq-wav2vec  1 groups	1	104.15531335149862
0.9103445405163442	24.32	vq-wav2vec  1 groups	1	65.66757493188011
0.9103445405163442	24.53	vq-wav2vec  1 groups	1	67.09809264305177
0.9103445405163442	25.31	vq-wav2vec  1 groups	1	72.41144414168936
1.039439081032688	23.96	vq-wav2vec  2 groups	2	63.21525885558583
1.039439081032688	23.9	vq-wav2vec  2 groups	2	62.80653950953678
1.039439081032688	24.1	vq-wav2vec  2 groups	2	64.16893732970028
1.234751581032688	29.31	vq-wav2vec  2 groups	2	99.65940054495913
1.234751581032688	29.58	vq-wav2vec  2 groups	2	101.49863760217981
1.234751581032688	29.8	vq-wav2vec  2 groups	2	102.99727520435967
1.430064081032688	24.01	vq-wav2vec  2 groups	2	63.55585831062671
1.430064081032688	24.13	vq-wav2vec  2 groups	2	64.37329700272478
1.430064081032688	24.66	vq-wav2vec  2 groups	2	67.98365122615803
1.6253765810326883	20.76	vq-wav2vec  2 groups	2	41.41689373297004
1.6253765810326883	20.89	vq-wav2vec  2 groups	2	42.3024523160763
1.6253765810326883	20.92	vq-wav2vec  2 groups	2	42.506811989100825
1.8206890810326883	18.57	vq-wav2vec  2 groups	2	26.49863760217983
1.8206890810326883	18.58	vq-wav2vec  2 groups	2	26.566757493188
1.8206890810326883	18.78	vq-wav2vec  2 groups	2	27.929155313351515
2.0160015810326883	17.81	vq-wav2vec  2 groups	2	21.32152588555858
2.0160015810326883	18.0	vq-wav2vec  2 groups	2	22.615803814713907
2.0160015810326883	18.32	vq-wav2vec  2 groups	2	24.795640326975477
2.078878162065376	18.64	vq-wav2vec  4 groups	4	26.975476839237068
2.078878162065376	18.66	vq-wav2vec  4 groups	4	27.1117166212534
2.078878162065376	18.99	vq-wav2vec  4 groups	4	29.359673024523158
2.860128162065376	17.51	vq-wav2vec  4 groups	4	19.277929155313366
2.860128162065376	17.56	vq-wav2vec  4 groups	4	19.618528610354225
2.860128162065376	17.57	vq-wav2vec  4 groups	4	19.68664850136239
3.6413781620653767	16.4	vq-wav2vec  4 groups	4	11.716621253405979
3.6413781620653767	16.56	vq-wav2vec  4 groups	4	12.806539509536785
3.6413781620653767	16.84	vq-wav2vec  4 groups	4	14.713896457765664
4.032003162065377	16.31	vq-wav2vec  4 groups	4	11.103542234332409
4.032003162065377	16.35	vq-wav2vec  4 groups	4	11.376021798365144
4.032003162065377	16.45	vq-wav2vec  4 groups	4	12.05722070844686
4.1577563241307525	17.28	vq-wav2vec  8 groups	8	17.711171662125345
4.1577563241307525	17.44	vq-wav2vec  8 groups	8	18.80108991825613
4.1577563241307525	17.56	vq-wav2vec  8 groups	8	19.618528610354225
4.9390063241307525	16.05	vq-wav2vec  8 groups	8	9.332425068119887
4.9390063241307525	16.49	vq-wav2vec  8 groups	8	12.329700272479549
4.9390063241307525	16.53	vq-wav2vec  8 groups	8	12.602179836512262
5.7202563241307525	16.24	vq-wav2vec  8 groups	8	10.626702997275196
5.7202563241307525	16.33	vq-wav2vec  8 groups	8	11.239782016348766
5.7202563241307525	16.5	vq-wav2vec  8 groups	8	12.397820163487738
8.064006324130753	15.84	vq-wav2vec  8 groups	8	7.901907356948223
8.064006324130753	15.8	vq-wav2vec  8 groups	8	7.629427792915533
8.064006324130753	15.9	vq-wav2vec  8 groups	8	8.31062670299727
9.878012648261505	17.36	vq-wav2vec 16 groups	16	18.256130790190728
9.878012648261505	17.43	vq-wav2vec 16 groups	16	18.732970027247966
9.878012648261505	17.86	vq-wav2vec 16 groups	16	21.66212534059946
11.440512648261507	15.62	vq-wav2vec 16 groups	16	6.4032697547683926
11.440512648261507	15.63	vq-wav2vec 16 groups	16	6.471389645776582
11.440512648261507	15.68	vq-wav2vec 16 groups	16	6.811989100817439
13.003012648261507	15.54	vq-wav2vec 16 groups	16	5.858310626702989
13.003012648261507	15.81	vq-wav2vec 16 groups	16	7.697547683923722
13.003012648261507	15.87	vq-wav2vec 16 groups	16	8.106267029972747
14.565512648261507	15.36	vq-wav2vec 16 groups	16	4.632152588555849
14.565512648261507	15.38	vq-wav2vec 16 groups	16	4.768392370572205
14.565512648261507	15.6	vq-wav2vec 16 groups	16	6.267029972752036
16.63102529652301	15.07	vq-wav2vec 32 groups	32	2.6566757493188042
16.63102529652301	15.61	vq-wav2vec 32 groups	32	6.3351498637602255
16.63102529652301	15.64	vq-wav2vec 32 groups	32	6.539509536784749
19.75602529652301	15.36	vq-wav2vec 32 groups	32	4.632152588555849
19.75602529652301	15.47	vq-wav2vec 32 groups	32	5.3814713896457755
19.75602529652301	15.63	vq-wav2vec 32 groups	32	6.471389645776582
22.881025296523013	15.03	vq-wav2vec 32 groups	32	2.3841961852860916
22.881025296523013	15.07	vq-wav2vec 32 groups	32	2.6566757493188042
22.881025296523013	15.22	vq-wav2vec 32 groups	32	3.6784741144414212
26.006025296523013	15.17	vq-wav2vec 32 groups	32	3.3378746594005415
26.006025296523013	15.18	vq-wav2vec 32 groups	32	3.4059945504087086
26.006025296523013	15.2	vq-wav2vec 32 groups	32	3.542234332425065
29.131025296523013	15.24	vq-wav2vec 32 groups	32	3.8147138964577776
29.131025296523013	15.52	vq-wav2vec 32 groups	32	5.722070844686655
29.131025296523013	15.86	vq-wav2vec 32 groups	32	8.038147138964579
32.25602529652301	15.14	vq-wav2vec 32 groups	32	3.133514986376018
32.25602529652301	15.16	vq-wav2vec 32 groups	32	3.2697547683923744
32.25602529652301	15.24	vq-wav2vec 32 groups	32	3.8147138964577776


==> data/bitrate/vq-wav2vec_16_groups.tsv <==
bitrate	valid	codec	kind	relative
9.878012648261505	17.36	vq-wav2vec 16 groups	16	18.256130790190728
9.878012648261505	17.43	vq-wav2vec 16 groups	16	18.732970027247966
9.878012648261505	17.86	vq-wav2vec 16 groups	16	21.66212534059946
11.440512648261507	15.62	vq-wav2vec 16 groups	16	6.4032697547683926
11.440512648261507	15.63	vq-wav2vec 16 groups	16	6.471389645776582
11.440512648261507	15.68	vq-wav2vec 16 groups	16	6.811989100817439
13.003012648261507	15.54	vq-wav2vec 16 groups	16	5.858310626702989
13.003012648261507	15.81	vq-wav2vec 16 groups	16	7.697547683923722
13.003012648261507	15.87	vq-wav2vec 16 groups	16	8.106267029972747
14.565512648261507	15.6	vq-wav2vec 16 groups	16	6.267029972752036
14.565512648261507	15.36	vq-wav2vec 16 groups	16	4.632152588555849
14.565512648261507	15.38	vq-wav2vec 16 groups	16	4.768392370572205


==> data/bitrate/vq-wav2vec_32_groups.tsv <==
bitrate	valid	codec	kind	relative
16.63102529652301	15.07	vq-wav2vec 32 groups	32	2.6566757493188042
16.63102529652301	15.61	vq-wav2vec 32 groups	32	6.3351498637602255
16.63102529652301	15.64	vq-wav2vec 32 groups	32	6.539509536784749
19.75602529652301	15.63	vq-wav2vec 32 groups	32	6.471389645776582
19.75602529652301	15.36	vq-wav2vec 32 groups	32	4.632152588555849
19.75602529652301	15.47	vq-wav2vec 32 groups	32	5.3814713896457755
22.881025296523013	15.03	vq-wav2vec 32 groups	32	2.3841961852860916
22.881025296523013	15.07	vq-wav2vec 32 groups	32	2.6566757493188042
22.881025296523013	15.22	vq-wav2vec 32 groups	32	3.6784741144414212
26.006025296523013	15.17	vq-wav2vec 32 groups	32	3.3378746594005415
26.006025296523013	15.18	vq-wav2vec 32 groups	32	3.4059945504087086
26.006025296523013	15.2	vq-wav2vec 32 groups	32	3.542234332425065
29.131025296523013	15.86	vq-wav2vec 32 groups	32	8.038147138964579
29.131025296523013	15.52	vq-wav2vec 32 groups	32	5.722070844686655
29.131025296523013	15.24	vq-wav2vec 32 groups	32	3.8147138964577776
32.25602529652301	15.14	vq-wav2vec 32 groups	32	3.133514986376018
32.25602529652301	15.16	vq-wav2vec 32 groups	32	3.2697547683923744
32.25602529652301	15.24	vq-wav2vec 32 groups	32	3.8147138964577776


==> data/bitrate/vq-wav2vec__1_groups.tsv <==
bitrate	valid	codec	kind	relative
0.6173757905163441	29.22	vq-wav2vec  1 groups	1	99.04632152588555
0.6173757905163441	29.97	vq-wav2vec  1 groups	1	104.15531335149862
0.6173757905163441	29.93	vq-wav2vec  1 groups	1	103.88283378746594
0.9103445405163442	25.31	vq-wav2vec  1 groups	1	72.41144414168936
0.9103445405163442	24.32	vq-wav2vec  1 groups	1	65.66757493188011
0.9103445405163442	24.53	vq-wav2vec  1 groups	1	67.09809264305177


==> data/bitrate/vq-wav2vec__2_groups.tsv <==
bitrate	valid	codec	kind	relative
1.039439081032688	23.9	vq-wav2vec  2 groups	2	62.80653950953678
1.039439081032688	24.1	vq-wav2vec  2 groups	2	64.16893732970028
1.039439081032688	23.96	vq-wav2vec  2 groups	2	63.21525885558583
1.234751581032688	29.8	vq-wav2vec  2 groups	2	102.99727520435967
1.234751581032688	29.58	vq-wav2vec  2 groups	2	101.49863760217981
1.234751581032688	29.31	vq-wav2vec  2 groups	2	99.65940054495913
1.430064081032688	24.66	vq-wav2vec  2 groups	2	67.98365122615803
1.430064081032688	24.13	vq-wav2vec  2 groups	2	64.37329700272478
1.430064081032688	24.01	vq-wav2vec  2 groups	2	63.55585831062671
1.6253765810326883	20.92	vq-wav2vec  2 groups	2	42.506811989100825
1.6253765810326883	20.89	vq-wav2vec  2 groups	2	42.3024523160763
1.6253765810326883	20.76	vq-wav2vec  2 groups	2	41.41689373297004
1.8206890810326883	18.57	vq-wav2vec  2 groups	2	26.49863760217983
1.8206890810326883	18.58	vq-wav2vec  2 groups	2	26.566757493188
1.8206890810326883	18.78	vq-wav2vec  2 groups	2	27.929155313351515
2.0160015810326883	17.81	vq-wav2vec  2 groups	2	21.32152588555858
2.0160015810326883	18.0	vq-wav2vec  2 groups	2	22.615803814713907
2.0160015810326883	18.32	vq-wav2vec  2 groups	2	24.795640326975477


==> data/bitrate/vq-wav2vec__4_groups.tsv <==
bitrate	valid	codec	kind	relative
2.078878162065376	18.64	vq-wav2vec  4 groups	4	26.975476839237068
2.078878162065376	18.66	vq-wav2vec  4 groups	4	27.1117166212534
2.078878162065376	18.99	vq-wav2vec  4 groups	4	29.359673024523158
2.860128162065376	17.57	vq-wav2vec  4 groups	4	19.68664850136239
2.860128162065376	17.51	vq-wav2vec  4 groups	4	19.277929155313366
2.860128162065376	17.56	vq-wav2vec  4 groups	4	19.618528610354225
3.6413781620653767	16.56	vq-wav2vec  4 groups	4	12.806539509536785
3.6413781620653767	16.84	vq-wav2vec  4 groups	4	14.713896457765664
3.6413781620653767	16.4	vq-wav2vec  4 groups	4	11.716621253405979
4.032003162065377	16.31	vq-wav2vec  4 groups	4	11.103542234332409
4.032003162065377	16.35	vq-wav2vec  4 groups	4	11.376021798365144
4.032003162065377	16.45	vq-wav2vec  4 groups	4	12.05722070844686


==> data/bitrate/vq-wav2vec__8_groups.tsv <==
bitrate	valid	codec	kind	relative
4.1577563241307525	17.28	vq-wav2vec  8 groups	8	17.711171662125345
4.1577563241307525	17.44	vq-wav2vec  8 groups	8	18.80108991825613
4.1577563241307525	17.56	vq-wav2vec  8 groups	8	19.618528610354225
4.9390063241307525	16.05	vq-wav2vec  8 groups	8	9.332425068119887
4.9390063241307525	16.49	vq-wav2vec  8 groups	8	12.329700272479549
4.9390063241307525	16.53	vq-wav2vec  8 groups	8	12.602179836512262
5.7202563241307525	16.24	vq-wav2vec  8 groups	8	10.626702997275196
5.7202563241307525	16.33	vq-wav2vec  8 groups	8	11.239782016348766
5.7202563241307525	16.5	vq-wav2vec  8 groups	8	12.397820163487738
8.064006324130753	15.9	vq-wav2vec  8 groups	8	8.31062670299727
8.064006324130753	15.84	vq-wav2vec  8 groups	8	7.901907356948223
8.064006324130753	15.8	vq-wav2vec  8 groups	8	7.629427792915533


==> data/bitrate/wav2vec.summary.tsv <==
bitrate	valid	codec	kind	relative
0.6173757905163441	29.22	vq-wav2vec  1 groups	1	99.04632152588555
0.6173757905163441	29.93	vq-wav2vec  1 groups	1	103.88283378746594
0.6173757905163441	29.97	vq-wav2vec  1 groups	1	104.15531335149862
0.9103445405163442	24.32	vq-wav2vec  1 groups	1	65.66757493188011
0.9103445405163442	24.53	vq-wav2vec  1 groups	1	67.09809264305177bitrate	valid	codec	kind	relative
0.9103445405163442	25.31	vq-wav2vec  1 groups	1	72.41144414168936


==> data/bitrate/wav2vec_1_group.tsv <==
bitrate	valid	codec	kind	relative
0.6173757905163441	29.22	vq-wav2vec  1 groups	1	99.04632152588555
0.6173757905163441	29.97	vq-wav2vec  1 groups	1	104.15531335149862
0.6173757905163441	29.93	vq-wav2vec  1 groups	1	103.88283378746594
0.9103445405163442	25.31	vq-wav2vec  1 groups	1	72.41144414168936
0.9103445405163442	24.32	vq-wav2vec  1 groups	1	65.66757493188011
0.9103445405163442	24.53	vq-wav2vec  1 groups	1	67.09809264305177
